The GRINTA hard X-ray mission: an Explorer of the Transient Sky

The era of time domain multi-messenger (MM) astrophysics requires sensitive, large field-of-view (FoV) observatories that are able to quickly react in order to respond to alerts from gravitational wave (GW) triggers, neutrino detections, and transient sources from all parts of the electromagnetic (EM) spectrum. This is particularly true at hard X-rays and soft gamma-rays where the EM counterparts to GW triggers, gamma-ray bursts (GRBs), emit most of their flux. While the present decade has a number of instruments capable of accomplishing this task, there are no missions planned for the 2030's when improved MM facilities will detect many more events. It is in this context that we present the GRINTA mission concept. GRINTA has a large area, large FoV detector to search for short, impulsive events in the 20 keV - 10 MeV energy range and a coded mask telescope for localizing and performing follow-up observations of sources from 5-200 keV. While GRINTA's main scientific goal is studying MM events, the instruments will observe numerous other sources to explore the sky at hard X-rays/soft gamma-rays.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

